Study of the eta meson production with polarized proton beam

The pp-> pp eta reaction was investigated at excess energies of 15 MeV and 72 MeV using the azimuthally symmetric WASA detector and a polarized proton beam of the Cooler Synchrotron COSY. The aim of the studies is the determination of partial wave contributions to the production process of the eta meson in nucleon-nucleon collisions. Here we present preliminary results of the extraction of the position of the interaction region with respect to the WASA detector and preliminary results on the degree of polarization of the COSY proton beam used in the experiment.

==> notatki.txt <==
1) Winter poprawna publikacja
2) Klaja ...wnioski, ze to raczej wyzsze fale parcjalne bo ...
3) Dolozyc wykresy jak liczymy Ay z EDDY
4) Moze wyciąc definicje
5) Wyciąć Chi2...
6)  BADANIA ETY... Moskal PRC2004,  Moskal Q=10 EPJ..i..w..tym moze jest nieco motywacji...

ze elu pomiarów zrobionych dla reakcji pp --> ppeta [odnosniki]  oraz pn-->pneta [odnosniki]produkcja zachodzi przez rezonans N* i ze oddzialywanie proton-eta jest znacznie większe niż proton-pi0 i proton-eta-prime[ P. M. et al., Phys.Lett. B482 (2000) 356-362].  Pomiary różniczkowych przekrojów czynnych dla reakcji pp-->ppeta [odnosniki]  pokazały, że nawet w pobliżu progu istotny wkład do produkcji mogą mieć wyższe fale parcjalne [Odnośniki...takze  P. Kalaj et al., Phys.Lett. B684 (2010) 11-16], a także przyczynki od innych rezonansów barionowych [Nakayama]. W celu zyznaczenia przyczynków od wyższych fal parcjalnych na rozkłady przekrojów czynnych konieczne jest wyznaczenie obserwabli spinowych.  Pierwsze pomiary w pobliżu progu zostały wykonane przez grupę COSY-11 [Czyzykiewicz, Winter]. Jednak mała statystyka danych oraz mała akceptancja detektora COSY-11 nie pozwoliły na jednoznaczne wnioski co do wkladu od  różnych rezonansów i fal parcjalnych [Nakayama]. 
Dlatego ....  i tu o naszym obecnym pomiarze WASY...
..następnie napisanie krótko co zostało już zrobione i opublikowane [Acta supp]...
i co bedzie w tym artykule.


